A Galaxy-Targeted Search for the Optical Counterpart of the Candidate NS-BH Merger S190814bv with Magellan

On 2019 August 14 the Laser Interferometer Gravitational Wave Observatory (LIGO) and the Virgo gravitational wave interferometer announced the detection of a binary merger, S190814bv, with a low false alarm rate (FAR) of about 1 in $1.6\times 10^{25}$ years, a distance of $267\pm 52$ Mpc, a 90\% (50\%) localization region of about 23 (5) deg$^2$, and a probability of being a neutron star--black hole (NS-BH) merger of $>99\%$. The LIGO/Virgo Collaboration (LVC) defines NS-BH such that the lighter binary member has a mass of $<3$ M$_\odot$ and the more massive one has $>5$ M$_\odot$, and this classification is in principle consistent with a BH-BH merger depending on the actual upper mass cut-off for neutron stars. Additionally, the LVC designated a probability that the merger led to matter outside the final BH remnant of $<1\%$, suggesting that an electromagnetic (EM) counterpart is unlikely. Here we report our optical follow-up observations of S190814bv using the Magellan Baade 6.5 m telescope to target all 96 galaxies in the GLADE catalog within the 50\% localization volume (representing about 70\% of the integrated luminosity within this region). No counterpart was identified to a median $3\sigma$ limiting magnitude of $i=22.2$ ($M_i\approx -14.9$ mag), comparable to the brightness of the optical counterpart of the binary neutron star merger GW170817 at the distance of S190814bv; similarly, we can rule out an on-axis jet typical of short GRBs. However, we cannot rule out other realistic models, such as a kilonova with only $\sim 0.01$ M$_\odot$ of lanthanide-rich material, or an off-axis jet with a viewing angle of $\theta_{\rm obs}\gtrsim 15^\circ$.

==> old_response.txt <==

We thank the referee for the comments towards the improvement of this manuscript. 
Below are our point-by-point responses to the referee.

> Reviewer's Comments:
> My main comment is that the modeling part is not explained or explored fully. 
> What is the model being used? What is the "high opacity" value of the model? 
> What happens if the ejecta mass in the model is changed to 0.005 or 0.05 
> solar masses? Does it affect the light curve very much? This is the main 
> scientific conclusion of the paper, so it should be presented in more detail 
> and the parameters should be explored in more depth.

We've included further description of the models being used and talk about
the three components used to model the GW170817 light curve. We find that 
changing the ejecta mass doesn't actually have a significant effect on the
models (less than half a magnitude). 

> The afterglow models shown are medians of observed events, so some kind of 
> range band should also be shown in Fig. 3 to see how varied these events are.

We included shaded regions for the afterglow models.

> In Figure 1: There should be a color bar for interpreting the localization 
> probability values.

We've added a color bar to the plot.

> "At the 90% confidence distance range of S190814bv a kilonova identical to 
> that associated with GW170817 ... would peak at a magnitude of i ≈ 20.5−22 
> at a timescale of about 1 day post-merger;". What is the source of this 
> large range of magnitudes? Is it just the distance uncertainty? That's only 20%.

The 20% uncertainty is a 1-sigma uncertainty. We quote the span of possible magnitudes
that correspond to the 90% confidence range.

> In Figure 3: Should there be a ~night-long horizontal error bar on each of 
> these limits (since the observations that go into that limit span whole nights)?

Observations only lasted about 1.5 hours per night, so the span of the horizontal 
error is minimal, and comparable to the width of the lines.

> * O3 has "a binary neutron star merger detection range of about 125 Mpc": Either 
> some website that has this number or perhaps Abbott et al. (2018), Living Rev. Rel., 21, 3
> [https://link.springer.com/article/10.1007%2Fs41114-018-0012-9] should be referenced.

Thanks. Reference has been added.

> The use of the 3D localization map should reference Singer et al. (2016) 
> [https://ui.adsabs.harvard.edu/abs/2016ApJ...829L..15S/abstract]

Reference has been added.

> The values of L* and the parameters of the galaxy luminosity functions assumed 
> should be given and referenced.

We have added a reference for the galaxy luminosity function values.

> The statement "since our galaxy list is essentially complete within the 50% 
> volume to about 0.75 L∗" should be quantified more accurately (what does 
> "essentially complete" mean) and referenced (or the calculation behind it detailed).

We've quantified the statement about the list being essentially complete.


==> referee_response.txt <==
> Comments from first referee response
>> Comments from second referee response

> The sentence "This is a three component kilonova model" is not clear - what does "this" refer 
> to? Are the authors comparing their limits to the GW170817 well-sampled *data* or to the best 
> fit Villar et al. *model* of the data? If the latter, then a clearer description would be "Using
> the best fit three component model from Villar et al. for the GW170817 kilonova, we find that, 
> at this distance it would peak at... We can rule out...".

We are comparing the upper limits to the best fit three component model from Villar et al. 
We've included this clarification.

> Regarding the ejecta mass: half a magnitude is not an insignificant effect, and the ejecta mass
>  must also move the time of peak around. While this might not change the results given the 
> limits detected here, since this is the main science portion of the paper, a clearer parameter 
> exploration is required to give some more substance to this section. This would also make the 
> paper more useful to the community (for others to compare the full model possibilities to their 
> limits) and hence citable. Instead of one model representing one opacity value, one ejecta mass 
> value, and one velocity value (which is not stated), please include a range, or at least a few 
> representative models for different opacities, ejecta masses, and velocities.

We have added a parameter search for different opacity, ejecta masses, and velocities for the red 
kilonova model. We've added a section that describes which of these parameters we can actually 
rule out given our current upper limits.

> A common criticism of the Villar et al. paper is that it would be used to reference the GW170817
> rich kilonova light curve data in place of referencing the works that actually took and 
> processed the observations. Please do not feed into this criticism by doing exactly that.

We do not make use of the data in those papers, but rather only the best fit model from 
Villar et al. It is therefore not relevant to cite these papers.

> "M_i ~ -15.8 mag": is that the peak magnitude? Discovery magnitude? Or magnitude at what time? 
> Observed? From the model? Please be clear.

We have clarified the statement. It is the peak magnitude of GW170817, the observed and model 
magnitudes are equivalent.

> The opacity numbers everywhere are lacking units.

We have added units.

> The afterglow models shown are medians of observed events, so some kind of range band should 
> also be shown in Fig. 3 to see how varied these events are. 
>> According to the caption, the shaded regions reflect the distance uncertainty, which is good, 
>> but not the intrinsic diversity of afterglows used to make the median light curve, which is 
>> what I was referring to originally.

In addition to the viewing angle, the ambient density is the parameter that will affect the 
luminosity the most. We replaced the shaded regions to represent the variation of afterglow models 
given a range of these parameters. 

> The statement "since our galaxy list is essentially complete within the 50% volume to about 0.75 
> L*" should be quantified more accurately (what does "essentially complete" mean) and referenced 
> (or the calculation behind it detailed). 
>> I see a sentence added saying "Where we observed 95% of the expected number of galaxies above 
>> this luminosity, which comprises more than half of the integrated luminosity)." but this is not 
>> clear. First of all, the sentence, starting with "Where" and continuing to "which" is not a 
>> coherent English sentence. Second, the statement that needs to be quantified is about the 
>> *catalog* being "essentially complete" whereas the sentence added is about what was *observed*, 
>> not the catalog. Third, this sentence ends with a ")" without a corresponding ")" anywhere.

I see the confusion, we observed "95% of the expected number of galaxies" and "95% of the GLADE 
catalog" are equivalent statements, since we observed all the galaxies in the 50% probability 
region. We clarified the statement to with specific numbers and the calculations behind them.

